GRB 201015A: from seconds to months of optical monitoring and supernova discovery

We present full photometric coverage and spectroscopic data for soft GRB 201015A with a redshift z = 0.426. Our data spans a time range of 85 days following the detection of GRB. These observations revealed an underlying supernova SN 201015A with a maximum at $8.54 \pm $1.48 days (rest frame) and an optical peak absolute magnitude $-19.45_{-0.47}^{+0.85}$ mag. The supernova stands out clearly, since the contribution of the afterglow at this time is not dominant, which made it possible to determine SN's parameters. A comparison of these parameters reveals that the SN 201015A is the earliest (the minimum $T_{max}$) known supernova associated with gamma-ray bursts. Spectroscopic observations during the supernova decay stage showed broad lines, indicating a large photospheric velocity, and identified this supernova as a type Ic-BL. Thus, the SN 201015A associated with the GRB 201015A becomes the 27th SN/GRB confirmed by both photometric and spectroscopic observations. Using the results of spectral analysis based on the available data of Fermi-GBM experiment, the parameters $E_\text{p,i} = 20.0 \pm 8.5$ keV and $E_\text{iso} = (1.1 \pm 0.2) \times 10^{50}$ erg were obtained. According to the position of the burst on the $E_\text{p,i}$-$E_\text{iso}$ correlation, GRB 201015A was classified as a Type II (long) gamma-ray burst, which was also confirmed by the $T_\text{90,i}$-$EH$ diagram.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
